Beirut explosion: Energy yield from the fireball time evolution in the first 230 milliseconds

The evolution of the fireball resulting from the August 2020 Beirut explosion is traced using amateur footage taken during the first $\sim$ 230 $ms$ after the detonation. 38 frames separated by $\sim$ 16.66 - 33.33 $ms$ are extracted from 6 different videos located precisely on the map. Measurements of the time evolution of the radius $R_{t}$ of the shock wave are traced by the fireball at consecutive time sequence $t$. Pixel scales for the videos are calibrated by de-projecting the existing grains silos building for which accurate drawings are available and by defining the line of sight incident angles. The energy available to drive the shock wave at early times can be calculated through $E = 10^{2b} K \rho_{o}$ where $b$ is a fitted parameter dependant on the relation between $R_t$ and $t$. $K$ is a constant depending on the ratio of specific heats of the atmosphere and $\rho_0$ is the undisturbed gas density. A total energy yield of $E \approx 1.3\times 10^{12}$ Joules with a lower bound of $9.8\times 10^{11}$ and an upper bound of $\sim 1.7\times 10^{12}$ or the equivalent of $\sim 310_{235}^{405}$ tons of T.N.T. is found. Our energy yields are different from other published studies using the same method. This can present an argument that if the compound that exploded is fuel rich ammonium nitrate (ANFO), then the actual mass that detonated is less than officially claimed.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


